On the Performance Analysis of Underlay Cognitive Radio Systems: A Deployment Perspective

We study the performance of cognitive Underlay System (US) that employ power control mechanism at the Secondary Transmitter (ST) from a deployment perspective. Existing baseline models considered for performance analysis either assume the knowledge of involved channels at the ST or retrieve this information by means of a band manager or a feedback channel, however, such situations rarely exist in practice. Motivated by this fact, we propose a novel approach that incorporates estimation of the involved channels at the ST, in order to characterize the performance of the US in terms of interference power received at the primary receiver and throughput at the secondary receiver (or \textit{secondary throughput}). Moreover, we apply an outage constraint that captures the impact of imperfect channel knowledge, particularly on the uncertain interference. Besides this, we employ a transmit power constraint at the ST to classify the operation of the US in terms of an interference-limited regime and a power-limited regime. In addition, we characterize the expressions of the uncertain interference and the secondary throughput for the case where the involved channels encounter Nakagami-$m$ fading. Finally, we investigate a fundamental tradeoff between the estimation time and the secondary throughput depicting an optimized performance of the US.

==> figures/fig_N_vs_SNR_diff_pout_diff_maxContPow_th.eps_tex <==
%% Creator: Inkscape inkscape 0.91, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'fig_N_vs_SNR_diff_pout_diff_maxContPow_th.eps' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{395bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.78987342)%
    \put(0,0){\includegraphics[width=\unitlength]{figures/fig_N_vs_SNR_diff_pout_diff_maxContPow_th.eps}}%
    \put(0.0664557,0.03839696){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{x01}}}%
    \put(0.36329114,0.03839696){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{x02}}}%
    \put(0.66033671,0.03839696){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{x03}}}%
    \put(0.95738481,0.03839696){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{x04}}}%
    \put(0.04177215,0.05759494){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{v01}}}%
    \put(0.04177215,0.12805873){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{v02}}}%
    \put(0.04177215,0.1983119){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{v03}}}%
    \put(0.04177215,0.26856456){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{v04}}}%
    \put(0.04177215,0.33881772){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{v05}}}%
    \put(0.04177215,0.40907089){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{v06}}}%
    \put(0.04177215,0.47932405){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{v07}}}%
    \put(0.04177215,0.54957722){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{v08}}}%
    \put(0.04177215,0.61983038){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{v09}}}%
    \put(0.04177215,0.69008354){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{v10}}}%
    \put(0.04177215,0.76033671){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{v11}}}%
    \put(0.02552709,0.39936709){\color[rgb]{0,0,0}\rotatebox{90}{\makebox(0,0)[lb]{\smash{s03}}}}%
    \put(0.51160253,0.01097013){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{s04}}}%
  \end{picture}%
\endgroup%

